Robot Navigation in Unseen Spaces using an Abstract Map

Human navigation in built environments depends on symbolic spatial information which has unrealised potential to enhance robot navigation capabilities. Information sources such as labels, signs, maps, planners, spoken directions, and navigational gestures communicate a wealth of spatial information to the navigators of built environments; a wealth of information that robots typically ignore. We present a robot navigation system that uses the same symbolic spatial information employed by humans to purposefully navigate in unseen built environments with a level of performance comparable to humans. The navigation system uses a novel data structure called the abstract map to imagine malleable spatial models for unseen spaces from spatial symbols. Sensorimotor perceptions from a robot are then employed to provide purposeful navigation to symbolic goal locations in the unseen environment. We show how a dynamic system can be used to create malleable spatial models for the abstract map, and provide an open source implementation to encourage future work in the area of symbolic navigation. Symbolic navigation performance of humans and a robot is evaluated in a real-world built environment. The paper concludes with a qualitative analysis of human navigation strategies, providing further insights into how the symbolic navigation capabilities of robots in unseen built environments can be improved in the future.

==> figs/placeholder.tikz <==
\begin{tikzpicture}
  \fill[fill=black!50!white] (0,0) rectangle (1, 1);
\end{tikzpicture}%


==> figs/process_data_shifted.csv <==
12.6219 0.0 12.6219
12.3539 0.264261 12.6182
11.6719 0.922281 12.5942
10.81354 1.72517 12.5387
9.94718 2.5025 12.4497
9.13772 3.19202 12.3297
8.42603 3.75725 12.1833
7.85457 4.16183 12.0164
7.41946 4.41636 11.8358
7.05658 4.59 11.6466
6.67469 4.77539 11.4501
6.22837 5.01623 11.2446
5.78887 5.24007 11.0289
5.4499 5.35614 10.80603
5.17293 5.407 10.57993
4.8968799999999995 5.45496 10.35184
4.635619999999999 5.48631 10.12193
4.438689999999999 5.45322 9.89191
4.33473 5.3304 9.66513
4.33354 5.11193 9.44547
4.46767 4.7698 9.23747
4.7495899999999995 4.29709 9.04667
5.12268 3.75484 8.87752
5.47535 3.25532 8.73067
5.68796 2.91387 8.60183
5.68496 2.79775 8.48271
5.46732 2.89646 8.36378
5.11196 3.12561 8.23756
4.7404 3.36075 8.10115
4.4695 3.48731 7.95681
4.36401 3.44658 7.81059
4.41944 3.25005 7.66949
4.5972 2.94195 7.53915
4.85355 2.56973 7.42328
5.12251 2.20074 7.32325
5.32209 1.91515 7.23724
5.38682 1.77352 7.16034
5.29428 1.79172 7.086
5.07313 1.93494 7.00807
4.7913 2.13142 6.92272
4.52885 2.30058 6.82942
4.34385 2.3868 6.73065
4.25028 2.37996 6.63024
4.24655 2.2854 6.53195
4.34701 2.09265 6.43966
4.53944 1.8179 6.35734
4.76741 1.51988 6.28729
4.95571 1.27323 6.22894
5.04228 1.1365 6.17878
5.00192 1.12971 6.13163
4.854509999999999 1.22789 6.0824
4.65621 1.37163 6.02785
4.47706 1.49049 5.96754
4.37185 1.5319 5.90375
4.35158 1.4885 5.84008
4.38208 1.39729 5.77937
4.456189999999999 1.26704 5.72323
4.59346 1.0803 5.67375
4.77436 0.858628 5.63299
4.94834 0.653058 5.6014
5.06166 0.515517 5.57717
5.07953 0.47716 5.55669
4.99852 0.537175 5.5357
4.84678 0.663845 5.51063
4.67287 0.806836 5.47971
4.52663 0.916694 5.44333
4.43769 0.965881 5.40357
4.40198 0.96098 5.36296
4.403779999999999 0.919566 5.32334
4.45198 0.834356 5.28633
4.551629999999999 0.702293 5.25393
4.6787399999999995 0.548903 5.22765
4.79185 0.415689 5.20754
4.85138 0.340531 5.19191
4.83519 0.342646 5.17784
4.7463 0.415817 5.16212
4.61113 0.53118 5.14231
4.46946 0.648024 5.11748
4.35959 0.728804 5.08839
4.302630000000001 0.754422 5.05705
4.286 0.739606 5.02561
4.26263 0.732159 4.99479
4.23565 0.728386 4.96404
4.244260000000001 0.689851 4.93411
4.29114 0.615465 4.9066
4.3546 0.527995 4.8826
4.40555 0.456479 4.86203
4.41983 0.423876 4.8437
4.38668 0.439068 4.82574
4.31176 0.494494 4.80625
4.21429 0.569642 4.78393
4.11956 0.638927 4.7584800000000005
4.04924 0.681395 4.73064
4.01144 0.690293 4.7017299999999995
3.99002 0.682872 4.6729
3.95344 0.69068 4.64412
3.91587 0.698993 4.61487
3.91097 0.674903 4.5858799999999995
3.94484 0.61386 4.5587
4.00179 0.532808 4.5346
4.05533 0.458516 4.51385
4.07924 0.416382 4.49563
4.05755 0.42067 4.47822
3.99066 0.469008 4.4596599999999995
3.89516 0.543288 4.43845
3.79692 0.617116 4.41404
3.71979 0.667162 4.386950000000001
3.67484 0.683637 4.3584700000000005
3.65472 0.675168 4.32989
3.63925 0.662566 4.30181
3.61773 0.656401 4.2741299999999995
3.59991 0.646812 4.24672
3.59643 0.623564 4.21999
3.60663 0.587898 4.19452
3.62042 0.550222 4.170640000000001
3.62417 0.523969 4.14814
3.60694 0.519383 4.12632
3.56499 0.539183 4.10417
3.50332 0.577444 4.080769999999999
3.43366 0.621916 4.05558
3.36989 0.658747 4.02863
3.32264 0.677852 4.00049
3.29466 0.677311 3.97197
3.27758 0.66617 3.94375
3.25336 0.662542 3.91591
3.21422 0.673658 3.88788
3.17459 0.684733 3.85932
3.14725 0.683292 3.83054
3.134 0.668123 3.80212
3.12888 0.64564 3.77452
3.12247 0.625386 3.74786
3.106 0.615838 3.72184
3.07472 0.621192 3.69591
3.0295 0.639973 3.66947
2.97623 0.665827 3.64206
2.92346 0.690099 3.61356
2.8790199999999997 0.705196 3.58422
2.84701 0.707494 3.55451
2.82627 0.698678 3.52495
2.81123 0.684662 3.49589
2.79574 0.671678 3.46742
2.77761 0.661814 3.43942
2.75877 0.653038 3.41181
2.74147 0.643112 3.38459
2.72574 0.632068 3.35781
2.70944 0.622035 3.33148
2.6896500000000003 0.615852 3.3055
2.66411 0.615557 3.27966
2.6323499999999997 0.621355 3.25371
2.59604 0.631375 3.22741
2.5584100000000003 0.642255 3.20066
2.52319 0.650309 3.1735
2.49328 0.65283 3.14611
2.4697 0.649051 3.11875
2.45125 0.64041 3.09166
2.43494 0.630045 3.06498
2.41703 0.621684 3.03871
2.39433 0.618359 3.01269
2.36529 0.621383 2.98668
2.33047 0.629947 2.96041
2.29228 0.641435 2.93372
2.2542 0.652342 2.9065399999999997
2.2195400000000003 0.659435 2.8789800000000003
2.19046 0.660773 2.85123
2.1673400000000003 0.656221 2.82356
2.14885 0.647316 2.79617
2.13263 0.636574 2.76921
2.11616 0.626525 2.74269
2.09771 0.618831 2.71655
2.0768500000000003 0.613819 2.69067
2.05442 0.610539 2.6649599999999998
2.03207 0.607316 2.63938
2.01144 0.602526 2.61397
1.993497 0.595307 2.5888
1.978086 0.585907 2.56399
1.9640499999999999 0.575552 2.5396
1.949779 0.565858 2.5156400000000003
1.9340030000000001 0.55804 2.4920400000000003
1.916383 0.552349 2.46873
1.897548 0.548077 2.44563
1.878632 0.544058 2.4226900000000002
1.8606669999999998 0.539269 2.39994
1.844151 0.533257 2.3774100000000002
1.828871 0.526285 2.3551599999999997
1.8139859999999999 0.519217 2.3331999999999997
1.79832 0.513206 2.3115300000000003
1.780771 0.509292 2.29006
1.760701 0.508008 2.26871
1.7382119999999999 0.509144 2.24736
1.7141950000000001 0.511725 2.22592
1.690124 0.514248 2.20437
1.66765 0.515097 2.18275
1.648104 0.513041 2.16114
1.632082 0.507618 2.1397
1.6192440000000001 0.499302 2.11855
1.6084260000000001 0.489355 2.09778
1.59803 0.47941 2.07744
1.5865770000000001 0.470913 2.05749
1.5732279999999998 0.464624 2.0378499999999997
1.5580509999999999 0.460382 2.01843
1.54193 0.457234 1.999164
1.526179 0.453849 1.980028
1.5120339999999999 0.449028 1.961061
1.500237 0.442103 1.94234
1.490827 0.433127 1.9239540000000002
1.48318 0.422796 1.905976
1.476276 0.412167 1.888443
1.469063 0.402281 1.8713440000000001
1.460801 0.39383 1.854631
1.451265 0.386974 1.838239
1.440745 0.381362 1.822108
1.429861 0.376336 1.806197
1.419284 0.371213 1.790497
1.409471 0.365551 1.775023
1.400511 0.359288 1.7597990000000001
1.3921350000000001 0.352712 1.744847
1.3838759999999999 0.346293 1.730169
1.375297 0.340453 1.7157499999999999
1.366201 0.33536 1.7015609999999999
1.356729 0.330843 1.6875719999999998
1.347325 0.326443 1.673768
1.338571 0.321586 1.6601569999999999
1.330982 0.315786 1.646768
1.324815 0.308832 1.6336469999999998
1.319981 0.300859 1.620841
1.316077 0.292306 1.608383
1.312521 0.283766 1.596287
1.308745 0.275794 1.584539
1.304384 0.268724 1.573107
1.299381 0.262572 1.561953
1.293995 0.257047 1.551042
1.288697 0.251662 1.540359
1.283998 0.24591 1.529908
1.280273 0.239439 1.5197129999999999
1.277623 0.232183 1.509806
1.275835 0.224382 1.5002170000000001
1.274437 0.216522 1.490959
1.2728380000000001 0.209184 1.482022
1.270499 0.202874 1.473373
1.267096 0.197866 1.4649619999999999
1.262623 0.194112 1.456734
1.257402 0.191242 1.448644
1.251997 0.188669 1.440666
1.247038 0.185762 1.432801
1.243024 0.18205 1.425073
1.240161 0.177362 1.417522
1.238307 0.17188 1.410186
1.237029 0.16606 1.403089
1.235767 0.160467 1.396234
1.234027 0.155573 1.3896
1.231555 0.151598 1.383153
1.228408 0.148446 1.376854
1.224921 0.145756 1.370677
1.221576 0.143035 1.364611
1.218822 0.139847 1.358669
1.216913 0.135961 1.352874
1.215829 0.131428 1.347257
1.21529 0.126549 1.341839
1.214873 0.121753 1.3366259999999999
1.214173 0.117432 1.331605
1.212957 0.113795 1.326752
1.211234 0.110803 1.322037
1.209229 0.10821 1.317439
1.2072720000000001 0.105675 1.3129469999999999
1.205643 0.102922 1.308565
1.20445 0.0998554 1.304306
1.2035770000000001 0.0966027 1.3001800000000001
1.202729 0.0934608 1.29619
1.2015500000000001 0.0907725 1.292323
1.199772 0.0887833 1.2885550000000001
1.197319 0.0875352 1.284855
1.194354 0.0868404 1.281194
1.191213 0.086344 1.277557
1.188293 0.0856506 1.273944
1.185904 0.0844656 1.270369
1.184161 0.0826964 1.266857
1.182953 0.0804759 1.263429
1.181998 0.078101 1.260099
1.180954 0.075912 1.256866
1.179555 0.074162 1.253717
1.177703 0.0729263 1.250629
1.175499 0.0720864 1.247585
1.173182 0.0713902 1.244572
1.171028 0.070562 1.24159
1.1692339999999999 0.0694154 1.2386490000000001
1.167841 0.0679234 1.235764
1.166727 0.0662203 1.232947
1.165663 0.0645385 1.230201
1.164412 0.0631098 1.227522
1.16282 0.0620749 1.224895
1.1608640000000001 0.0614384 1.222302
1.158642 0.0610873 1.21973
1.15631 0.0608588 1.217169
1.153991 0.0606263 1.214618
1.151717 0.0603595 1.212077
1.149415 0.0601316 1.209547
1.146957 0.060067 1.207024
1.144241 0.0602572 1.204498
1.141271 0.0606872 1.201959
1.138184 0.0612148 1.199399
1.135197 0.0616212 1.196818
1.1325129999999999 0.0617142 1.194227
1.130205 0.0614344 1.19164
1.128167 0.0609033 1.18907
1.126143 0.0603805 1.186524
1.123856 0.0601377 1.183994
1.121154 0.0603117 1.181466
1.118109 0.0608147 1.178923
1.114995 0.0613617 1.176357
1.112156 0.0616167 1.173773
1.109803 0.0613852 1.171188
1.107877 0.0607454 1.168622
1.106058 0.0600287 1.166087
1.103933 0.0596419 1.163575
1.10124 0.0598287 1.161069
1.0980244 0.0605182 1.1585429999999999
1.0946099 0.0613728 1.155983
1.0913701 0.0620202 1.15339
1.0884584 0.0623196 1.150778
1.0856908 0.0624668 1.148158
1.0826906 0.062837 1.145528
1.0792075 0.0636652 1.142873
1.0753661 0.0648091 1.140175
1.071622 0.0658087 1.137431
1.0684288 0.0662267 1.134656
1.0658684 0.0660085 1.131877
1.0635665 0.0655479 1.129114
1.0609935 0.0653731 1.1263670000000001
1.0579134 0.0657023 1.123616
1.0545855 0.0662589 1.120844
1.0515191 0.0665349 1.118054
1.0489815 0.0662817 1.1152630000000001
1.0467223 0.0657678 1.11249
1.0442135 0.0655213 1.109735
1.0412016 0.0657774 1.106979
1.0380105 0.0661965 1.104207
1.0352265 0.066198 1.101425
1.0330518 0.0656033 1.0986551
1.0310437 0.0648722 1.0959159
1.0286001 0.064599 1.0931991
1.0256903 0.0647924 1.0904826
1.02296 0.0647992 1.0877592
1.0210153 0.0640354 1.0850507
1.0197121 0.0626767 1.0823888
1.0183636 0.0614206 1.0797842
1.0166544 0.060569 1.0772234
1.0150836 0.0596142 1.0746978
1.014302 0.0579245 1.0722265
1.0141894 0.0556513 1.0698407
1.0139431 0.0536053 1.0675484
1.0131094 0.0522187 1.0653281
1.0121517 0.0510078 1.0631595
1.0117483 0.0493025 1.0610508
1.0117996 0.047224 1.0590236
1.0115818 0.045497 1.0570788
1.0108453 0.044348 1.0551933
1.0102487 0.0431062 1.0533549
1.0104502 0.0411329 1.0515832
1.0111809 0.0387251 1.049906
1.011694 0.0366315 1.0483254
1.011907 0.0349162 1.0468233
1.0124825 0.0329142 1.0453967
1.0137276 0.0303394 1.044067
1.0150337 0.0278138 1.0428475
1.015738 0.0259824 1.0417204
1.016072 0.0245867 1.0406587
1.0167294 0.0229298 1.0396592
1.0177457 0.0209912 1.0387369
1.0184561 0.0194343 1.0378904
1.0185798 0.0185152 1.037095
1.0186843 0.0176501 1.0363344
1.0192951 0.0163242 1.0356193
1.0200884 0.0148766 1.034965
1.0204319 0.0139304 1.0343623
1.0203609 0.0134275 1.0337883
1.0204239 0.0128123 1.0332362
1.0206952 0.0120198 1.032715
1.0205762 0.0116444 1.0322206
1.019705 0.0120209 1.0317259
1.0185056 0.0127009 1.0312065
1.0175202 0.0131426 1.0306627
1.016614 0.01349 1.0301041
1.0153059 0.0142181 1.0295239
1.0136718 0.0152336 1.0289054
1.0123562 0.0158933 1.0282495
1.0116193 0.0159598 1.0275791
1.0109414 0.0159683 1.0269096
1.00988973 0.0163424 1.0262322
1.00884699 0.0166902 1.0255372
1.00832063 0.0165174 1.024838
1.00797203 0.0161802 1.0241522
1.00715148 0.0163202 1.0234717
1.00606935 0.0167082 1.0227776
1.00537641 0.0166979 1.0220743
1.00491 0.0164682 1.0213782
1.00413093 0.016555 1.0206859
1.00338441 0.0166036 1.019988
1.0033302 0.0159712 1.0193014
1.00369612 0.0149557 1.0186519
1.00401822 0.0140251 1.0180433
1.00469766 0.0127806 1.0174782
1.0059799 0.010998 1.0169779
1.00712373 0.00942753 1.0165513
1.00766451 0.00851167 1.0161762
1.00820457 0.00763139 1.015836
1.00909166 0.00644833 1.01554
1.00974528 0.00554475 1.01529
1.0101076 0.00496162 1.0150692
1.0108629 0.00401607 1.0148789
1.0118179 0.00291647 1.0147343
1.0123076 0.00231865 1.0146262
1.01264 0.00189706 1.0145371
1.0131414 0.00132819 1.0144696
1.0131471 0.00127094 1.0144181
1.0124321 0.00192023 1.0143523
1.0117891 0.00246943 1.0142586
1.0114621 0.00268796 1.01415
1.0109059 0.00312349 1.0140294
1.0101054 0.00377888 1.0138843
1.00953061 0.00418524 1.0137158
1.009043 0.00449133 1.0135343
1.00814836 0.00518438 1.0133327
1.00697647 0.00611881 1.0130953
1.00598119 0.00684088 1.0128221
1.00511455 0.00740839 1.0125229
1.0040971 0.00810062 1.0121977
1.00311614 0.00872714 1.0118433
1.00256606 0.00890517 1.0114712
1.00235755 0.00874263 1.0111002
1.0021132 0.0086228 1.010736
1.00182364 0.00855141 1.0103751
1.00171129 0.008309 1.0100203
1.0016839 0.0079943 1.0096782
1.00150022 0.00784599 1.00934621
1.00127128 0.00774706 1.00901834
1.00127898 0.00741989 1.00869887
1.00147217 0.00692535 1.00839752
1.00162311 0.00649296 1.00811607
1.00181478 0.00603756 1.00785234
1.00227791 0.00533469 1.0076126
1.00289121 0.00451476 1.00740597
1.00335103 0.00387952 1.00723055
1.00369329 0.00338473 1.00707802
1.00413091 0.00281656 1.00694747
1.00455344 0.00228752 1.00684096
1.00472997 0.00202144 1.00675141
1.00479501 0.00187442 1.00666943
1.00498882 0.00160706 1.00659588
1.00518035 0.00135392 1.00653427
1.00517262 0.00130641 1.00647903
1.00513055 0.00129351 1.00642406
1.00521447 0.00115787 1.00637233
1.00522476 0.00110089 1.00632565
1.00502641 0.00125034 1.00627675
1.00482378 0.00139696 1.00622074
1.00470327 0.00145753 1.0061608
1.00445401 0.00164243 1.00609645
1.00404572 0.00197488 1.0060206
1.00371312 0.00221882 1.00593194
1.00347632 0.00235948 1.0058358
1.00314247 0.00258986 1.00573233
1.00275793 0.00285968 1.00561761
1.00251635 0.00297806 1.00549441
1.00234047 0.003028 1.00536847
1.00205197 0.00318639 1.00523836
1.00174682 0.00335384 1.00510066
1.0015727 0.00338601 1.0049587
1.00142086 0.00339568 1.00481654
1.00118864 0.00348358 1.00467221
1.00101656 0.00350828 1.00452484
1.000998682 0.00338111 1.00437979
1.00100108 0.00323989 1.00424098
1.000955461 0.00315131 1.00410677
1.000991318 0.00298608 1.0039774
1.00114954 0.00270809 1.00385764
1.00128942 0.00246002 1.00374944
1.00136121 0.00228861 1.00364982
1.00147317 0.00208455 1.00355772
1.00164164 0.00183382 1.00347546
1.00174958 0.00165305 1.00340263
1.00178291 0.00155249 1.0033354
1.00185987 0.00141295 1.00327283
1.00200584 0.0012118 1.00321765
1.00212021 0.00105021 1.00317043
1.00217952 0.000949001 1.00312852
1.00227057 0.000820573 1.00309114
1.00240552 0.000654661 1.00306018
1.00248826 0.00054703 1.00303529
1.0024886 0.000524378 1.00301297
1.00248412 0.000507088 1.0029912
1.00250005 0.000470657 1.00297071
1.00245972 0.000491125 1.00295084
1.0023318 0.000596406 1.0029282
1.00219025 0.00071039 1.00290064
1.00208229 0.000786822 1.00286912
1.00195851 0.000875853 1.00283436
1.00178615 0.00100873 1.00279488
1.00162224 0.00112759 1.00274983
1.00151188 0.00118913 1.00270102
1.00140704 0.00124301 1.00265005
1.00125479 0.00134114 1.00259593
1.00108914 0.00144812 1.00253726
1.000962711 0.00151223 1.00247494
1.000851336 0.00155916 1.00241049
1.000705141 0.00163833 1.00234347
1.000545591 0.00172712 1.00227272
1.000429948 0.00176914 1.00219909
1.000352919 0.00177177 1.00212469
1.000265771 0.00178432 1.00205009
1.000172748 0.00180196 1.0019747
1.000126437 0.00177297 1.0018994
1.000133614 0.00169291 1.00182652
1.000144335 0.00161284 1.00175718
1.000140147 0.00155061 1.00169076
1.000158888 0.00146834 1.00162722
1.000216042 0.00135189 1.00156793
1.000270985 0.00124257 1.00151356
1.000298143 0.00116493 1.00146308
1.000330592 0.00108514 1.00141573
1.000398193 0.000974202 1.00137239
1.000474587 0.000859371 1.00133396
1.00052643 0.000773343 1.00129977
1.00057157 0.000697281 1.00126885
1.000642009 0.000599526 1.00124153
1.000722747 0.000495839 1.00121859
1.000776981 0.000422453 1.00119943
1.000808815 0.000373921 1.00118274
1.000850264 0.000317887 1.00116815
1.000899224 0.000256898 1.00115612
1.000921083 0.000225063 1.00114615
1.000908979 0.000227731 1.00113671
1.000894124 0.00023287 1.00112699
1.000890605 0.000226726 1.00111733
1.000874959 0.000232811 1.00110777
1.00083392 0.000263487 1.00109741
1.000791467 0.000294174 1.00108564
1.000767327 0.000305661 1.00107299
1.000743194 0.000316778 1.00105997

